FOUND: Foot Optimization with Uncertain Normals for Surface Deformation Using Synthetic Data

Surface reconstruction from multi-view images is a challenging task, with solutions often requiring a large number of sampled images with high overlap. We seek to develop a method for few-view reconstruction, for the case of the human foot. To solve this task, we must extract rich geometric cues from RGB images, before carefully fusing them into a final 3D object. Our FOUND approach tackles this, with 4 main contributions: (i) SynFoot, a synthetic dataset of 50,000 photorealistic foot images, paired with ground truth surface normals and keypoints; (ii) an uncertainty-aware surface normal predictor trained on our synthetic dataset; (iii) an optimization scheme for fitting a generative foot model to a series of images; and (iv) a benchmark dataset of calibrated images and high resolution ground truth geometry. We show that our normal predictor outperforms all off-the-shelf equivalents significantly on real images, and our optimization scheme outperforms state-of-the-art photogrammetry pipelines, especially for a few-view setting. We release our synthetic dataset and baseline 3D scans to the research community.

==> plots/000006.csv <==
kps, x, y
Big Toe, 211.43, 58.1
2nd Toe, 206.92, 79.81
3rd Toe, 208.23, 107.57
4th Toe, 207.54, 143.8
Little Toe, 199.57, 172.08
Heel, 190.93, 492.61
Outer Extrema, 201.63, 237.72
Inner Extrema, 235.44, 144.91
Lower Heel, 245.7, 468.9
Arch1, 257.01, 409.36
Arch2, 228.48, 290.06
Arch3, 255.83, 164.07
% All


==> plots/colmap_chamf.csv <==
num_views,chamf
5,26.27
10,10.83
15,4.187
20,3.256
30,2.864
% All


==> plots/colmap_norm.csv <==
num_views,norm
5,51.34213821704571
10,29.060219031113846
15,20.99880027770996
20,19.85312512942723
30,19.926051344190324
% All


==> plots/ours_res_chamf.csv <==
num_views,AL,onlysil,std
2,4.705,8.07,3.78
3,3.88,7.39,3.55
5,3.74,7.04,3.33
10,3.49,6.22,3.16
15,3.56,5.76,3.19
20,3.57,5.65,3.17
30,3.48,5.47,3.19


==> plots/ours_res_norm.csv <==
num_views,AL,onlysil,std
2,17.063,25.375,14.313
3,15.498,24.254,13.488
5,15.184,23.967,13.214
10,15.251,23.303,12.953
15,15.28,22.377,13.01
20,15.327,22.11,12.997
30,15.042,21.852,13.127

